OwnDPDLab: A Flexible Open-Source Testbed for Wideband DPD Algorithm Benchmarking

5G and Beyond-5G standards require digital predistortion (DPD) algorithms to operate on increased signal bandwidths. Wideband laboratory test hardware is cost-intensive, and openly available solutions lack flexibility. The OwnDPDLab provides a highly flexible, affordable, open-source, and openly accessible system. It is based on the RFSoC 4x2 and supports full control of center frequency, sampling mode, output power, and input attenuation at a signal bandwidth of up to 1 GHz. The system's capability is demonstrated by linearizing a laboratory power amplifier using a 196.608 MHz orthogonal frequency division multiplexing (OFDM) signal with 256-QAM modulation using both a memory polynomial and an augmented real-valued time-delay neural network in the first and second Nyquist zone. The system achieves a normalized mean squared error improvement of up to 23 dB and an adjacent channel leakage ratio improvement of up to 11 dB, using DPD.

==> svg-inkscape/Plot_AM_AM_PM_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.4.3 (0d15f75, 2025-12-25), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Plot_AM_AM_PM_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{892.02301025bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.84202148)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Plot_AM_AM_PM_svg-tex.pdf}}%
    \put(0.59371881,0.42789939){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(b)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Plot_AM_AM_PM_svg-tex.pdf}}%
    \put(0.08748505,0.45337855){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}0.0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Plot_AM_AM_PM_svg-tex.pdf}}%
    \put(0.17688227,0.45337855){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}0.2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{Plot_AM_AM_PM_svg-tex.pdf}}%
    \put(0.2662795,0.45337855){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}0.4\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{Plot_AM_AM_PM_svg-tex.pdf}}%
    \put(0.35567674,0.45337855){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}0.6\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{Plot_AM_AM_PM_svg-tex.pdf}}%
    \put(0.44507397,0.45337855){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}0.8\end{tabular}}}}%
    \put(0.27745415,0.42790627){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$|x|$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{Plot_AM_AM_PM_svg-tex.pdf}}%
    \put(0.0606408,0.49148718){\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}0.0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{Plot_AM_AM_PM_svg-tex.pdf}}%
    \put(0.0606408,0.56637074){\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}0.2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{Plot_AM_AM_PM_svg-tex.pdf}}%
    \put(0.0606408,0.64125431){\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}0.4\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{Plot_AM_AM_PM_svg-tex.pdf}}%
    \put(0.0606408,0.71613786){\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}0.6\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{Plot_AM_AM_PM_svg-tex.pdf}}%
    \put(0.0606408,0.79102142){\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}0.8\end{tabular}}}}%
    \put(0.0087801,0.65487384){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$|y|$\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{Plot_AM_AM_PM_svg-tex.pdf}}%
    \put(0.10996688,0.79953554){\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}Ideal\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{Plot_AM_AM_PM_svg-tex.pdf}}%
    \put(0.10996688,0.77299125){\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}w/o DPD\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{Plot_AM_AM_PM_svg-tex.pdf}}%
    \put(0.10996688,0.74644695){\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}w/ MP\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{Plot_AM_AM_PM_svg-tex.pdf}}%
    \put(0.10996688,0.71990264){\makebox(0,0)[lt]{\lineheight{0}\smash{\begin{tabular}[t]{l}w/ ARVTDNN\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{Plot_AM_AM_PM_svg-tex.pdf}}%
    \put(0.60051042,0.45337855){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}0.0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{Plot_AM_AM_PM_svg-tex.pdf}}%
    \put(0.68993259,0.45337855){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}0.2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{Plot_AM_AM_PM_svg-tex.pdf}}%
    \put(0.77935479,0.45337855){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}0.4\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=19]{Plot_AM_AM_PM_svg-tex.pdf}}%
    \put(0.86877693,0.45337855){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}0.6\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=20]{Plot_AM_AM_PM_svg-tex.pdf}}%
    \put(0.95819913,0.45337855){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}0.8\end{tabular}}}}%
    \put(0.7905855,0.42790627){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$|x|$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=21]{Plot_AM_AM_PM_svg-tex.pdf}}%
    \put(0.57377217,0.50474779){\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}−100\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=22]{Plot_AM_AM_PM_svg-tex.pdf}}%
    \put(0.57377217,0.57768128){\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}−50\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=23]{Plot_AM_AM_PM_svg-tex.pdf}}%
    \put(0.57377217,0.65061475){\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=24]{Plot_AM_AM_PM_svg-tex.pdf}}%
    \put(0.57377217,0.7235482){\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}50\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=25]{Plot_AM_AM_PM_svg-tex.pdf}}%
    \put(0.57377217,0.79648168){\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}100\end{tabular}}}}%
    \put(0.5159857,0.65487384){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}Phase Error (deg)\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=26]{Plot_AM_AM_PM_svg-tex.pdf}}%
    \put(0.08748505,0.03399475){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}0.0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=27]{Plot_AM_AM_PM_svg-tex.pdf}}%
    \put(0.17688227,0.03399475){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}0.2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=28]{Plot_AM_AM_PM_svg-tex.pdf}}%
    \put(0.2662795,0.03399475){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}0.4\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=29]{Plot_AM_AM_PM_svg-tex.pdf}}%
    \put(0.35567674,0.03399475){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}0.6\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=30]{Plot_AM_AM_PM_svg-tex.pdf}}%
    \put(0.44507397,0.03399475){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}0.8\end{tabular}}}}%
    \put(0.27745415,0.00179618){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$|x|$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=31]{Plot_AM_AM_PM_svg-tex.pdf}}%
    \put(0.0606408,0.07210338){\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}0.0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=32]{Plot_AM_AM_PM_svg-tex.pdf}}%
    \put(0.0606408,0.14698693){\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}0.2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=33]{Plot_AM_AM_PM_svg-tex.pdf}}%
    \put(0.0606408,0.22187048){\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}0.4\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=34]{Plot_AM_AM_PM_svg-tex.pdf}}%
    \put(0.0606408,0.29675407){\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}0.6\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=35]{Plot_AM_AM_PM_svg-tex.pdf}}%
    \put(0.0606408,0.37163762){\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}0.8\end{tabular}}}}%
    \put(0.00878008,0.23549007){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$|y|$\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=36]{Plot_AM_AM_PM_svg-tex.pdf}}%
    \put(0.60051042,0.03399475){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}0.0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=37]{Plot_AM_AM_PM_svg-tex.pdf}}%
    \put(0.68993259,0.03399475){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}0.2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=38]{Plot_AM_AM_PM_svg-tex.pdf}}%
    \put(0.77935479,0.03399475){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}0.4\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=39]{Plot_AM_AM_PM_svg-tex.pdf}}%
    \put(0.86877693,0.03399475){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}0.6\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=40]{Plot_AM_AM_PM_svg-tex.pdf}}%
    \put(0.95819913,0.03399475){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}0.8\end{tabular}}}}%
    \put(0.7905855,0.00179618){\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}$|x|$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=41]{Plot_AM_AM_PM_svg-tex.pdf}}%
    \put(0.57377217,0.08536402){\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}−100\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=42]{Plot_AM_AM_PM_svg-tex.pdf}}%
    \put(0.57377217,0.15829751){\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}−50\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=43]{Plot_AM_AM_PM_svg-tex.pdf}}%
    \put(0.57377217,0.23123092){\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=44]{Plot_AM_AM_PM_svg-tex.pdf}}%
    \put(0.57377217,0.30416441){\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}50\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=45]{Plot_AM_AM_PM_svg-tex.pdf}}%
    \put(0.57377217,0.37709787){\makebox(0,0)[rt]{\lineheight{0}\smash{\begin{tabular}[t]{r}100\end{tabular}}}}%
    \put(0.51598567,0.23549007){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{0}\smash{\begin{tabular}[t]{c}Phase Error (deg)\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=46]{Plot_AM_AM_PM_svg-tex.pdf}}%
    \put(0.07921282,0.427967){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(a)\end{tabular}}}}%
    \put(0.07919496,0.00205763){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(c)\end{tabular}}}}%
    \put(0.59365805,0.00202971){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(d)\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/Plot_Spectrum_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.4.3 (0d15f75, 2025-12-25), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Plot_Spectrum_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{731.4543457bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.81241612)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Plot_Spectrum_svg-tex.pdf}}%
    \put(0.08803603,0.43845094){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}−300\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Plot_Spectrum_svg-tex.pdf}}%
    \put(0.23541593,0.43845094){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}−200\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Plot_Spectrum_svg-tex.pdf}}%
    \put(0.38279583,0.43845094){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}−100\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{Plot_Spectrum_svg-tex.pdf}}%
    \put(0.53017573,0.43845094){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{Plot_Spectrum_svg-tex.pdf}}%
    \put(0.67755563,0.43845094){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}100\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{Plot_Spectrum_svg-tex.pdf}}%
    \put(0.82493548,0.43845094){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}200\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{Plot_Spectrum_svg-tex.pdf}}%
    \put(0.97231542,0.43845094){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}300\end{tabular}}}}%
    \put(0.53017574,0.40949753){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Frequency Offset (MHz)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{Plot_Spectrum_svg-tex.pdf}}%
    \put(0.07846606,0.46346855){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}−70\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{Plot_Spectrum_svg-tex.pdf}}%
    \put(0.07846606,0.50733367){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}−60\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{Plot_Spectrum_svg-tex.pdf}}%
    \put(0.07846606,0.55119878){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}−50\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{Plot_Spectrum_svg-tex.pdf}}%
    \put(0.07846606,0.59506391){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}−40\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{Plot_Spectrum_svg-tex.pdf}}%
    \put(0.07846606,0.63892903){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}−30\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{Plot_Spectrum_svg-tex.pdf}}%
    \put(0.07846606,0.68279415){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}−20\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{Plot_Spectrum_svg-tex.pdf}}%
    \put(0.07846606,0.72665927){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}−10\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{Plot_Spectrum_svg-tex.pdf}}%
    \put(0.07846606,0.77052439){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0\end{tabular}}}}%
    \put(0.01054059,0.63315682){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Normalized PSD (dB)\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{Plot_Spectrum_svg-tex.pdf}}%
    \put(0.73979919,0.75855297){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}w/o DPD\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{Plot_Spectrum_svg-tex.pdf}}%
    \put(0.73979919,0.72823238){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}w/ MP\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{Plot_Spectrum_svg-tex.pdf}}%
    \put(0.73979919,0.6979118){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}w/ ARVTDNN\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=19]{Plot_Spectrum_svg-tex.pdf}}%
    \put(0.08803603,0.03159031){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}−300\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=20]{Plot_Spectrum_svg-tex.pdf}}%
    \put(0.23541593,0.03159031){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}−200\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=21]{Plot_Spectrum_svg-tex.pdf}}%
    \put(0.38279583,0.03159031){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}−100\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=22]{Plot_Spectrum_svg-tex.pdf}}%
    \put(0.53017573,0.03159031){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=23]{Plot_Spectrum_svg-tex.pdf}}%
    \put(0.67755563,0.03159031){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}100\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=24]{Plot_Spectrum_svg-tex.pdf}}%
    \put(0.82493548,0.03159031){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}200\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=25]{Plot_Spectrum_svg-tex.pdf}}%
    \put(0.97231542,0.03159031){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}300\end{tabular}}}}%
    \put(0.53017574,0.00263682){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Frequency Offset (MHz)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=26]{Plot_Spectrum_svg-tex.pdf}}%
    \put(0.07846606,0.05660786){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}−70\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=27]{Plot_Spectrum_svg-tex.pdf}}%
    \put(0.07846606,0.10047302){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}−60\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=28]{Plot_Spectrum_svg-tex.pdf}}%
    \put(0.07846606,0.14433813){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}−50\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=29]{Plot_Spectrum_svg-tex.pdf}}%
    \put(0.07846606,0.18820324){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}−40\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=30]{Plot_Spectrum_svg-tex.pdf}}%
    \put(0.07846606,0.23206835){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}−30\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=31]{Plot_Spectrum_svg-tex.pdf}}%
    \put(0.07846606,0.27593347){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}−20\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=32]{Plot_Spectrum_svg-tex.pdf}}%
    \put(0.07846606,0.31979862){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}−10\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=33]{Plot_Spectrum_svg-tex.pdf}}%
    \put(0.07846606,0.36366373){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0\end{tabular}}}}%
    \put(0.0105406,0.22629615){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Normalized PSD (dB)\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=34]{Plot_Spectrum_svg-tex.pdf}}%
    \put(0.09869941,0.47944539){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(a)\end{tabular}}}}%
    \put(0.09871792,0.0754883){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}(b)\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/System_plan_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.3.2 (091e20e, 2023-11-25, custom), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'System_plan_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{287.95561783bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.28396406)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{System_plan_svg-tex.pdf}}%
    \put(0.57906256,0.25745558){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{RF SoC}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{System_plan_svg-tex.pdf}}%
    \put(0.51277528,0.18992156){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}RPE\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{System_plan_svg-tex.pdf}}%
    \put(0.81044257,0.25871307){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{System Under Test}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{System_plan_svg-tex.pdf}}%
    \put(0.69901085,0.23774015){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}RFDC\end{tabular}}}}%
    \put(0.40730465,0.23757176){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}PS\end{tabular}}}}%
    \put(0.31200987,0.27137204){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}TCP-IP\end{tabular}}}}%
    \put(0.55330225,0.23729733){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}PL\end{tabular}}}}%
    \put(0.12096077,0.25726084){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{Client PC}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{System_plan_svg-tex.pdf}}%
    \put(0.04778319,0.19108176){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}user \\code\end{tabular}}}}%
    \put(0.17916306,0.18303557){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}MLS\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{System_plan_svg-tex.pdf}}%
    \put(0.77686069,0.18938952){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}DAC\end{tabular}}}}%
    \put(0.77845169,0.06508948){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}ADC\end{tabular}}}}%
    \put(0.84605269,0.06439927){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Filter\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{System_plan_svg-tex.pdf}}%
    \put(0.84433085,0.19191527){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Filter\end{tabular}}}}%
    \put(0.69763824,0.1895962){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}DUC\end{tabular}}}}%
    \put(0.65318717,0.19013801){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}INTP\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{System_plan_svg-tex.pdf}}%
    \put(0.14334527,0.19538402){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}u\end{tabular}}}}%
    \put(0.1424459,0.13713138){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Control Parameter\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{System_plan_svg-tex.pdf}}%
    \put(0.17913986,0.0630133){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}SYNC\end{tabular}}}}%
    \put(0.13975635,0.07248137){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}y\end{tabular}}}}%
    \put(0.24900539,0.19469937){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}u'\end{tabular}}}}%
    \put(0.24899502,0.07216308){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}y'\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{System_plan_svg-tex.pdf}}%
    \put(0.56536568,0.18867498){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}CDC\,FIFO\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{System_plan_svg-tex.pdf}}%
    \put(0.56641549,0.0648508){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}CDC\,FIFO\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{System_plan_svg-tex.pdf}}%
    \put(0.39014616,0.13697576){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}AXI Lite\end{tabular}}}}%
    \put(0.44147932,0.19556292){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}AXI\end{tabular}}}}%
    \put(0.39083817,0.07263293){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Full AXI\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{System_plan_svg-tex.pdf}}%
    \put(0.74312928,0.06703212){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}P\end{tabular}}}}%
    \put(0.75553316,0.05949768){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}S\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{System_plan_svg-tex.pdf}}%
    \put(0.74282333,0.19224067){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}P\end{tabular}}}}%
    \put(0.75411387,0.18438584){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}S\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{System_plan_svg-tex.pdf}}%
    \put(0.40012035,0.18426172){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}PCK\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{System_plan_svg-tex.pdf}}%
    \put(0.65466739,0.06383479){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}DCM\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{System_plan_svg-tex.pdf}}%
    \put(0.50985727,0.06412049){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}DMA\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{System_plan_svg-tex.pdf}}%
    \put(0.69920521,0.06383479){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}DDC\end{tabular}}}}%
  \end{picture}%
\endgroup%

